TinkerCell: Modular CAD Tool for Synthetic Biology

Synthetic biology brings together concepts and techniques from engineering and biology. In this field, computer-aided design (CAD) is necessary in order to bridge the gap between computational modeling and biological data. An application named TinkerCell has been created in order to serve as a CAD tool for synthetic biology. TinkerCell is a visual modeling tool that supports a hierarchy of biological parts. Each part in this hierarchy consists of a set of attributes that define the part, such as sequence or rate constants. Models that are constructed using these parts can be analyzed using various C and Python programs that are hosted by TinkerCell via an extensive C and Python API. TinkerCell supports the notion of a module, which are networks with interfaces. Such modules can be connected to each other, forming larger modular networks. Because TinkerCell associates parameters and equations in a model with their respective part, parts can be loaded from databases along with their parameters and rate equations. The modular network design can be used to exchange modules as well as test the concept of modularity in biological systems. The flexible modeling framework along with the C and Python API allows TinkerCell to serve as a host to numerous third-party algorithms. TinkerCell is a free and open-source project under the Berkeley Software Distribution license. Downloads, documentation, and tutorials are available at www.tinkercell.com.

==> CoverLetter.txt <==
Synthetic biology is a growing area of research. One of the requirements for this engineering discipline is computer-aided design (CAD), which is the focus of this work. A successful CAD application for synthetic biology would be more than a modeling tool because it needs to support the information needed for constructing the synthetic network. Since synthetic biology is a developing field, a successful software tool should be designed to be highly flexible in order to cope with the changes. The work presented in this article has been designed with the ambition of becoming an ideal CAD application for synthetic biology. Novel design features were incorporated in order to meet the requirements for a CAD tool. 
